The dearth of nuclear star clusters in bright galaxies

We investigate the interaction of a massive globular cluster (GC) with a super massive black hole (SMBH), located at the centre of its host galaxy, by means of direct N-body simulations. The results show that tidal distortions induced by the stellar background and the SMBH act on a time shorter than that of dynamical friction decay for a $10^6$ M$_\odot$ GC whenever the SMBH mass exceeds $\sim 10^8$ M$_\odot$ . This implies an almost complete dissolution of the infalling GC before it reaches the inner region ($\lesssim 5$ pc) of the parent galaxy. The generalization of this result to a larger sample of infalling GCs shows that such destructive process may prevent the formation and growth of a bright galactic nucleus. Another interesting, serendipitous, result we obtained is that the close interaction between the SMBH and the GC produces a "wave" of stars that escape from the cluster and, in a fraction, even from the whole galaxy.

==> cover_letter_2.1rev.txt <==
ANSWERS TO THE REFEREE'S COMMENTS AND QUERIES TO THE MNRAS SUBMISSION ref. n. MN-15-3189-MJ
(Arca-Sedda M.)

For convenience, we have numbered the referee's queries as Qn and our answers as An, where n is the increasing query index. 
Throughout the revised version of the paper, we highlighted in boldface the major modifications done.

*************************************************************************************************************

Major issues

Q1) Section 2.2
	- With the parameter set that the author adopted, what is the relaxation time of the cluster? I consider that 
	the relaxation time should be mentioned because the dynamical evolution inside of the cluster affects on the 
	survivability of the cluster against the tidal disruption.
A1) We added a sentence in the text to address this point. We show that, with our choice of parameters, the relaxation time implies an evaporation time much longer than the time extension of our simulation runs.

Q2) Section 3
	- Is a gravitational softening adopted? If so, how large is it? How small is the energy error? Which integrator is used?
A2) We used  eps = 0.1rc as gravitational softening, with rc the core radius of the cluster. We specified it at the beginning of section 3

Q3) - What is the condition for the end of the simulations? The condition seems to be different for massive models 
	(3.2M11 and 1.0M11) and less massive models (0.3M11 and 0.1M11). (I guess either the disruption of the cluster or arriving
	at a certain distance from the galactic center.) These conditions should be clarified, and the same ones should be
	applied for all models. Otherwise, the comparison among the models is not fair.
A3) We could not use exactly the same condition to stop the various simulations, because the efficience of tidal disruption and dynamical friction vary strongly from one case to another.
Thus, we stopped our simulations when either the cluster distance to the BH falls below 20 pc or the cluster has lost at least 80% of its initial mass. This is clearly stated now in sect. 2.1.
     

Q4) - What is the definition of 'the galactic center'? The authors discuss the amount of stars carried to the galactic center, but the definition 
	is unclear. Related to the previous question, all models should be compared under the same conditions.
A4) We meant the SMBH position, which in our simulations almost coincides with the galactic centre of mass. We clarified it in the text.

Q5) Section 5
	- It is unclear how the authors compare their result with that obtained using a regularization method. What kind of initial
	conditions are adopted for this comparison and how are they compared?
A5) We simulated the first passage at pericenter of the GC orbit with e=0.7 in the case Mg = 3.2E11 Msun. We used a serial, completely regularized code (i.e. a code where all the pair forces re regularized). The regularization scheme implies a huge computational load, hence, we were forced to use a very small number of particles to simulate the GC (around 50). Of course, we verified that the fly by time around the MBH was smaller than the evaporation time of the GC, to make the high precision simulation reliable. To compare with the non-regularized run, we examined the fraction of ejected stars and their velocities in the 2 cases and found an agreement. We explained this better in the revised text.

Q6) - Figure 11 predicts that stars relatively in the outer part of the cluster obtain a higher ejection velocity. Is that confirmed in the simulations?
A6) Yes, it is confirmed by simulations. To clarify better this relevant point, we added at the end of sect. 5 the explicit formula we got for the "kick" velocities acquired by the generic GC star at its pericentric passage around the MBH. Assuming a GC density Plummer profile, velocity is maximized when the cluster star is at a distance from the GC center around the Plummer length scale. This is what happens in our simulations, as shown (in a representative case) by the (new) Fig. 11. 
Note that we prefer (in this revised version) substitute the previous Fig. 11 with the explicit formula given in Eq. 8 and following discussion and insert the Figure showing the N-body velocity distribution result. We thought that this result deserved a citation in the Conclusions section, and so we added a sentence at its end.

Minor issues

Q7) Section 1
	- CMO for the first time appears here. The authors should describe what this stands for.
A7) According to the referee's suggestion, we introduced properly CMOs in the introduction.


Q8) - For M_{NSC}, 'NSC' should not be in italic. That is the same for
the other parameters.
A8) We corrected this errors throughout the paper. 

Q9) Section 3 
 	Figure 1
	- Is 3.2*10^10M_sun here the same as the first raw (0.3*10e11 Msun)
	in Table 1?
A9) Yes, it is. To avoid possible mistakes, we corrected Table 1.

Q10) Section 4
	Figure 6
	- The blue dashed and black dashed curves indicate different
	models on the top and bottom panels. It would be better to use the
	same lines for the same models.
A10) According to the comment, we corrected color and line styles accordingly

Q11) Section 5
	Figure 11
	- Is r in r/r_P is the same as r_* in the main text?
A11) Yes, it is. we replaced r_* with r according to the figure.











